Hermite finite elements for convection-diffusion equations

This work addresses techniques to solve convection-diffusion problems based on Hermite interpolation. We extend to the case of these equations a Hermite finite element method providing flux continuity across inter-element boundaries, shown to be a well-adapted tool for simulating pure diffusion phenomena (cf. V. Ruas, J. Comput. Appl. Maths., 246 p. 234-242, 2013). We consider two methods that can be viewed as non trivial improved versions of the lowest order Raviart-Thomas mixed method, corresponding to its extensions to convection-diffusion problems proposed by Douglas and Roberts (cf. Computational and Applied Mathematics, 1, p. 91-103, 1982) . A detailed convergence study is carried out for one of the methods, and numerical results illustrate the performance of both of them, as compared to each other and to the corresponding mixed methods.

==> dedomena.dat <==
h		h2		SquaUMETa	SquaGraduMETa	SquaDeltuMETa	SquaUMETb	SquaGraduMETb	SquaDeltuMETb	SquaUMETha	SquaGraduMETha	SquaDeltuMETha	SquaUMEThb	SquaGraduMEThb	SquaDeltuMEThb	SquaMaxEuMETa	SquaMaxEuMETb	SquaMaxEuMETha	SquaMaxEuMEThb	S100UMETa	S100GraduMETa	S100DeltuMETa	S100UMETb	S100GraduMETb	S100DeltuMETb	S100UMETha	S100GraduMETha	S100DeltuMETha	S100UMEThb	S100GraduMEThb	S100DeltuMEThb	S100MaxEuMETa	S100MaxEuMETb	S100MaxEuMETha	S100MaxEuMEThb	DiskUMETa	DiskGraduMETa	DiskDeltuMETa	DiskUMETb	DiskGraduMETb	DiskDeltuMETb	DiskUMETha	DiskGraduMETha	DiskDeltuMETha	DiskUMEThb	DiskGraduMEThb	DiskDeltuMEThb	DiskMaxEuMETa	DiskMaxEuMETb	DiskMaxEuMETha	DiskMaxEuMEThb
0.125		0.015625	0.10909896E-02	0.45950033E-02	0.12129518E-01	0.10917040E-02	0.47137052E-02	0.12201600E-01	0.17683545E-03	0.46006556E-02	0.12131302E-01	0.17991224E-03	0.47021526E-02	0.12201600E-01	0.10886098E-03	0.15656954E-03	0.16950256E-03	0.24286177E-03	0.10964223E-02	0.59939985E-02	0.17192369E+00	0.37372813E-02	0.12889435E+00	0.24082822E+00	0.27608031E-03	0.77493931E-02	0.67758963E-01	0.45450302E-02	0.11984783E+00	0.24082822E+00	0.54600580E-03	0.70291040E-02	0.55050954E-03	0.81134902E-02	0.92106378E-02	0.93229273E-08	0.26390408E-07	0.12088608E-01	0.49035715E-01	0.26390408E-07	0.35534315E-03	0.93226950E-08	0.26390250E-07	0.82905447E-02	0.49803379E-01	0.26390408E-07	0.12068400E-03	0.22261595E-01	0.40130052E-03	0.25015968E-01
0.0625		0.00390625	0.54815217E-03	0.23211704E-02	0.60914089E-02	0.54824708E-03	0.23834158E-02	0.61274572E-02	0.44953727E-04	0.23219012E-02	0.60916246E-02	0.45890562E-04	0.23772504E-02	0.61274572E-02	0.29448711E-04	0.47404901E-04	0.44100102E-04	0.66030394E-04	0.54833181E-03	0.25481792E-02	0.10035771E+00	0.12935252E-02	0.59439183E-01	0.12162465E+00	0.46012246E-04	0.28082657E-02	0.59883623E-01	0.14346673E-02	0.56152848E-01	0.12162465E+00	0.88757842E-04	0.20869472E-02	0.11114041E-03	0.24367046E-02	0.46131717E-02	0.93341685E-08	0.26406317E-07	0.91517998E-02	0.48942597E-01	0.26406317E-07	0.88950447E-04	0.93341123E-08	0.26406293E-07	0.80213268E-02	0.49096187E-01	0.26406317E-07	0.30221612E-04	0.24492318E-01	0.10040660E-03	0.25368398E-01
0.03125		0.000976562	0.27439727E-03	0.11636060E-02	0.30490236E-02	0.27440932E-03	0.11951094E-02	0.30670547E-02	0.11286733E-04	0.11636981E-02	0.30490504E-02	0.11531497E-04	0.11919738E-02	0.30670547E-02	0.78792148E-05	0.12849987E-04	0.11178619E-04	0.17190429E-04	0.27441391E-03	0.11934791E-02	0.51102598E-01	0.41669269E-03	0.27928892E-01	0.60964240E-01	0.10350476E-04	0.12388051E-02	0.42990111E-01	0.37772184E-03	0.26448385E-01	0.60964240E-01	0.14427021E-04	0.54988868E-03	0.21157560E-04	0.65466283E-03	0.23075591E-02	0.93369805E-08	0.26410294E-07	0.82633266E-02	0.48911400E-01	0.26410294E-07	0.22251853E-04	0.93369665E-08	0.26410290E-07	0.79642825E-02	0.48942095E-01	0.26410294E-07	0.75493397E-05	0.25794826E-01	0.25126450E-04	0.26020645E-01
0.015625	0.000244141	0.13723841E-03	0.58218263E-03	0.15249263E-02	0.13723992E-03	0.59798255E-03	0.15339429E-02	0.28250216E-05	0.58219418E-03	0.15249297E-02	0.28866263E-05	0.59640799E-03	0.15339429E-02	0.20428256E-05	0.33363926E-05	0.28130033E-05	0.43809703E-05	0.13724039E-03	0.58595099E-03	0.25587661E-01	0.15861798E-03	0.13745079E-01	0.30501128E-01	0.25386722E-05	0.59256341E-03	0.24402972E-01	0.95399515E-04	0.13029605E-01	0.30501128E-01	0.26841141E-05	0.13998920E-03	0.37752993E-05	0.16575725E-03	0.11539009E-02	0.93376835E-08	0.26411289E-07	0.80263174E-02	0.48902954E-01	0.26411289E-07	0.55709298E-05	0.93376800E-08	0.26411287E-07	0.79504439E-02	0.48909457E-01	0.26411289E-07	0.18777283E-05	0.26328682E-01	0.63028673E-05	0.26385490E-01


==> dedopesi.dat <==
pe	DiskUMETa	DiskGraduMETa	DiskDeltuMETa	DiskUMETha	DiskGraduMETha	DiskDeltuMETha	DiskMaxEuMETa	DiskMaxEuMETha	SquaUMETa	SquaGraduMETa	SquaDeltuMETa	SquaUMETha	SquaGraduMETha	SquaDeltuMETha	SquaMaxEuMETa	SquaMaxEuMETha
1	0.11539009E-02	0.93376835E-08	0.26411289E-07	0.55709298E-05	0.93376800E-08	0.26411287E-07	0.18777283E-05	0.63028673E-05	0.13723841E-03	0.58218263E-03	0.15249263E-02	0.28250216E-05	0.58219418E-03	0.15249297E-02	0.20428256E-05	0.28130033E-05
100	0.11539009E-02	0.93376819E-08	0.26411285E-07	0.55708924E-05	0.92319279E-08	0.26157933E-07	0.18777283E-05	0.63028012E-05	0.13724039E-03	0.58595099E-03	0.25587661E-01	0.25386722E-05	0.59256341E-03	0.24402972E-01	0.26841141E-05	0.37752993E-05
10000	0.11539009E-02	0.93377017E-08	0.26411346E-07	0.55694727E-05	0.52231986E-08	0.15104352E-07	0.18777283E-05	0.62996183E-05	0.18370239E-02	0.51526514E+00	0.15093095E+03	0.10089341E+04	0.26546637E+06	0.75214576E+07	0.52745011E-01	0.57326794E+04
1000000	0.11539009E-02	0.96367921E-08	0.34526072E-07	0.55709889E-05	0.93376916E-08	0.26406856E-07	0.18774905E-05	0.63029895E-05	0.20738981E-03	0.57979017E-01	0.22150639E+02	0.13681695E+00	0.26569231E+02	0.66544379E+02	0.12137294E-02	0.27070200E+01

